Unshifted Metastable He I* Mini-Broad Absorption Line System in the Narrow Line Type 1 Quasar SDSS J080248.18$+$551328.9

We report the identification of an unusual absorption line system in the quasar SDSS J080248.18$+$551328.9 and present a detailed study of the system, incorporating follow-up optical and NIR spectroscopy. A few tens of absorption lines are detected, including He I*, Fe II* and Ni II* that arise from metastable or excited levels, as well as resonant lines in Mg I, Mg II, Fe II, Mn II, and Ca II. All of the isolated absorption lines show the same profile of width $\Delta v\sim 1,500$km s$^{-1}$ centered at a common redshift as that of the quasar emission lines, such as [O II], [S II], and hydrogen Paschen and Balmer series. With narrow Balmer lines, strong optical Fe II multiplets, and weak [O III] doublets, its emission line spectrum is typical for that of a narrow-line Seyfert 1 galaxy (NLS1). We have derived reliable measurements of the gas-phase column densities of the absorbing ions/levels. Photoionization modeling indicates that the absorber has a density of $n_{\rm H} \sim (1.0-2.5)\times 10^5~ {\rm cm}^{-3}$ and a column density of $N_{\rm H} \sim (1.0-3.2)\times 10^{21} \sim {\rm cm}^{-2}$, and is located at $R\sim100-250$ pc from the central super-massive black hole. The location of the absorber, the symmetric profile of the absorption lines, and the coincidence of the absorption and emission line centroid jointly suggest that the absorption gas is originated from the host galaxy and is plausibly accelerated by stellar processes, such as stellar winds \zhy{and/or} supernova explosions. The implications for the detection of such a peculiar absorption line system in an NLS1 are discussed in the context of co-evolution between super-massive black hole growth and host galaxy build-up.

==> referee_report1129.txt <==
>This paper presents a bright SDSS quasar with a series of absorption lines. The quasar 
>itself is interesting, and it was claimed as the second HeI BAL, and the first unshifted 
>HeI BAL ever reported. However, I'm not yet convinced that this single quasar has an 
>impact on our understanding of quasars/AGN in general.  The main reason is that the 
>paper itself confuses me on how usual/unusual this quasar is. In the first sentence in 
>Abstract, authors use 'an unusual ...', then in the first sentence of the last paragraph, 
>authors say 'is by no means unique'. So, it is unusual or not, how unusual?  In other 
>words, what kind of objects is this quasar representing? I have two suggestions (they're 
>also my two major concerns) that may help answer this question, see the next two 
>paragraphs. I also have other comments, most of them are minor. So I feel that the 
>manuscript should be revised and improved before it's considered for publication in 
>ApJ. Given that the authors have the tools and experience in this field, the concerns I 
>raised should be easy to address.

We thank the referee for carefully reading the manuscript, and for constructive comments 
and suggestions. We have revised the paper incorporating them (revised parts in bold).

>Here is one of the major comments I have.The paper keeps saying that this quasar was 
>selected from a systematic search for quasars with HeI absorption lines, but the paper 
>never tells the reader how the authors carried out this search, what criteria they used, 
>etc. This should be a main part of the paper. I suggest that authors add this part in the 
>very beginning of the paper, probably immediately after Introduction. The authors need 
>to present their search for HeI absorption lines in great detail. There are a few tens of 
>thousands of quasars in SDSS DR7, how did they select a single quasar for this paper? 
>There must be multiple steps. Then in each step, the reader will want to know what 
>selection criteria (for example a selection cut on HeI EW etc.) were applied and why, 
>how many objects survived in this step etc. The authors may also want to explain why 
>they exclusively searched for HeI absorption systems, i.e. why HeI is better than other 
>lines for their scientific purpose. The reader will gain lots of information from your 
>detailed selection steps.

We re-wrote the later part of the introduction section to explain why we focus on He I* 
absorption line system. We added a sub-section immediately after Introduction to provide 
a brief description of the sample of HeI* absorption line quasars, as suggested by the 
referee. The purpose of this sub-section is to give an overview of the sample, detailed 
discussion of the sample is beyond the scope of this paper. Along with this revision, we
have a separate sample paper submitted to ApJS, entitled “A Comprehensive Study of Broad
Absorption Line Quasars: I. Prevalence of HeI* Absorption Line Multiplets in Low-Ionization
 Objects” (Liu et al. 2014, manuscript #:ApJS97358), which describes  selection criteria,
 methodology etc. in length. 

>The second major comment is related to the first one.If this quasar is very unique or 
>unusual, authors need to QUANTIFY it. For example, when we say quasars have 
>different colors than stars, we plot color-color diagrams and find that quasars and stars 
>occupy different loci. I suggest that authors make one or two plots for all SDSS DR7 
>quasars, or DR7 BAL quasars. The parameters can be HeI EW, velocity, etc. If this quasar 
>is truly unusual, it should be located in a quite different position in these plots, 
>compared to other quasars. Similar to this, the authors can also make 1-2 plots for the 
>distributions of some key parameters from a large sample of BAL quasars. Any unusual 
>objects should stand out the distribution.These plots will immediately tell readers how 
>unique this quasar is.

We created a figure (Figure 1) with four plots. Two plots show velocity against width of 
He I*3889 and MgII absorption lines, respectively. The quasar appears as an outlier in both
plots: Only seven quasars show HeI* absorption lines with a velocity less than 100 km/s, 
which is the typical uncertainty of quasar systematic redshift measurements, namely unshifted 
absorption line system. These systems distinguish themselves with the bulk of outflowing 
He I* absorbers and they may have different origins. SDSS J0802+5513 is the one with the 
largest absorption line width of the seven, and with a symmetric line profile. We also 
compared in the figure the velocity and width of the two lines.

> I also have some general comments on the paper.
> The title says '... Helium Broad Absorption Line ...'.  However, from Figure 4, the width 
>of the He absorption lines is only about 1000km/s. In traditional definitions, BAL lines 
>have width >2000km/s. How do authors define broad absorption lines in this paper.  

SDSS J0802+5513 has been classified as a LoBAL quasar by Gibson et al. (2009) and 
Meusinger et al. (2012), but rejected as such by Zhang et al .(2010). Considering the strong
absorption lines in the archived SDSS spectrum, the conflicting classifications suggest 
unusualness of the absorption line system. We phenomenologically speaking of it as a 
mini-BAL quasar (isolated line width of ~1500 km/s measured at 10%  below continuum level), 
and revised the title accordingly. 

>In various places in the paper, the authors frequently use ’consistent with', 'agree well', 
>etc. 'Agree well' means 'agree by 1%', '10%', or ’50%'? The authors need to quantify these.

We rephrase the text or quantify the numbers accordingly.

>The authors need to add wavelengths immediately after line names
>for any lines that may have several wavelengths. For example, HeI can have 3189A,
>3889A, and 10830A in the paper. Write HeI lambda 3889 instead of HeI.

We add the corresponding wavelengths as suggested.


>Read the manuscript carefully and check for consistency. For example, the authors use 
>NIR and near-infrared for the same meaning. Use either NIR or near-infrared, but not 
>both throughout the paper. Another example, Table 1 says R~2000 and texp~600s for 
>LBT but in the text R~2500 and texp~600sx4.

We checked the draft and corrected all the consistency problems and typos we found.

>Again please read the manuscript carefully and fix all these minor issues.The following 
>are some detailed comments. Read sequentially.

>Abstract.
>Is this quasar a NLS1, or NL type 1 quasar? The authors seem to use
>them interchangeably.

We added a footnote to specify this: 
Following Komossa et al. (2006), we collectively speak of NLS1s when referring to the 
class properties of narrow line Seyfert 1 galaxies and narrow line type 1 quasars; and
we distinguish between a Seyfert galaxy and a quasar according to the classical criterion 
of B-band absolute magnitude when referring to individual objects.

>Section 2.
>I suggest that the authors slightly reorder this section.In the beginning of the section, 
>authors should introduce the quasar and give broad-band photometry first. These are 
>currently known data from 2MASS, SDSS, etc. Then present your own observations and 
>data. After that, authors may want to derive other basic parameters such as Lbol and 
>BH mass. These measurements are currently given in the very end of the paper (P.19).

We reorder the subsections as suggested. We introduce SDSS J0802+5513 in the later part of
Introduction section and present broad-band photometry before our new observations. During 
revision, we noticed a long-term V-band light curve is available and we incorporate it in
the photometry section. We derive the basic parameters in Section 3.1, right after the 
emission line parameters, which are needed for BH MASS estimation and NLS1 
identification etc., are measured. 


>Figure 1 is ok. But it'd be good if authors can add a few panels to expand the spectrum 
>so that readers can clearly see all absorption features. Figures 3 and 4 only show a 
>small part of the spectrum.

We modify the figure as suggested.


>Table 2 (and the paper).
>Which magnitude systems are you using, AB or Vega? Clarify it in the very beginning. 

We clarify this at the end of Introduction section.

>Section 3.
>section 3.1, emission line measurement. The authors fit a power law
>to the observed continuum. They also mentioned that the SED had been
>significantly reddened, so the observed spectrum has been curved as seen in
>Figure 1.Should this power law be fitted before or after reddening
>correction?

We fitted a reddened power law to the continuum formally, we revised the text to clarify this.

>Quasars have a relatively wide distribution of the Ha/Hb ratio. I'm not sure if it's 
>dominated by dust reddening or not. If not, then Ha/Hb is not a good indicator of 
>reddening for quasars.

In  Dong et al. 2008, the author investigated the broad-line Balmer decrements  for 
an unreddened sample of Seyfert 1 galaxies and QSOs in SDSS DR4 and  they find that  
the distribution of the intrinsic broad-line H$\alpha$/H$\beta$ ratio can be well 
described by log-Gaussian, with the peak at H$\alpha$/H$\beta$=3.06 and a standard
deviation of about 0.03 dex only, and they deemed Broad Balmer decrement can be used
as a gauge of extinction in BLR. We adopted their given value as the intrinsic Balmer
decrement and revised the text accordingly. The agreement between the two independent 
reddening estimates, i.e., broad band SED fitting and hydrogen broad line ratios, 
strongly suggests that the object is reddened by dust.

>Table 3.
>Flux unit: ergs cm^-2 s^-1 A^-1 --> ergs cm^-2 s^-1 FWHM given under the table: 
>are they measured values or assumptions, what is the meaning of the errors?

The FWHM are measured values, which are measured with all broad lines and narrow lines 
tied together, respectively. We added two columns for emission line widths.

>Figures 3 and 4:
>The MgII absorption line is apparently redshifted, while others are unshifted. Can you 
>explain why.

This arises from the doublet nature of Mg II 2796, 2803, with a separation of 770 km s^{-1}. 
We refined the Figure and revised the caption to specify this.

>Page 11. The authors stated that 'it is remarkable that HeI, ...have almost the same 
>velocity structure'. Have authors ever checked other BAL quasars to see if these lines
>(other than HeI) have such similar velocity structure?

HiBALs, e.g. C IV, Si IV, are often much broader and deeper than LoBALs, 
e.g. Mg II, Al III, thus the common velocity structure is quite unusual among BALs and 
indicates SDSS J0802+5513 may be of different origins as compared to ordinary BALs. 
We revised the text and add references to explain this.

>Section 4.
>Can the model predict the velocity structure seen in Figure 4.

There is no dynamics involved in the adopted models. A static parallel 
plane is assumed, and the total column densities are used when compared to the models.

>Section 5.
>bolometric luminosity: authors used a bolometric correction to derive Lbol. This 
>correction usually has a large uncertainty (up to a fact of a few). The authors can 
>actually directly estimate bolometric luminosity from multi-band photometry from UV 
>to radio (Figure 1).

We adopted various methods to estimate the bolometric luminosity, including SED integration, 
and gave a value range (see the last paragraph of Section 3.1).

>Figure 12 could be deceiving. If the authors use dots (or any other symbols) to denote 
>all quasars outside of 90% (or 95%) of the contour, there could be many quasars like 
>SDSS J0802.

Scatter plot is very crowd near high density regions. We replace the
figure with two histograms. SDSS J0802+5513 is far away from bulk of 
DR7 quasars in both two histograms,indicating possible enhanced star formation. 
We revised the text accordingly.

>Page 21 and Figure 13.
>The mass derived here is the total stellar mass, not bulge mass. Also, the tight BH mass 
>- bulge mass relation was mostly found in early type galaxies (relaxed systems). I'm not 
>sure if it holds for this quasar, a narrow-line type 1 quasar with rapid BH growth.

We removed the discussion about BH mass-bulge mass relation. We replaced “bulge” with 
“host galaxies” to  clarify the confusion. 
